Improving the Fidelity of CNOT Circuits on NISQ Hardware

We introduce an improved CNOT synthesis algorithm that considers nearest-neighbour interactions and CNOT gate error rates in noisy intermediate-scale quantum (NISQ) hardware. Compared to IBM's Qiskit compiler, it improves the fidelity of a synthesized CNOT circuit by about 2 times on average (up to 9 times). It lowers the synthesized CNOT count by a factor of 13 on average (up to a factor of 162). Our contribution is twofold. First, we define a $\textsf{Cost}$ function by approximating the average gate fidelity $F_{avg}$. According to the simulation results, $\textsf{Cost}$ fits the error probability of a noisy CNOT circuit, $\textsf{Prob} = 1 - F_{avg}$, much tighter than the commonly used cost functions. On IBM's fake Nairobi backend, it matches $\textsf{Prob}$ to within $10^{-3}$. On other backends, it fits $\textsf{Prob}$ to within $10^{-1}$. $\textsf{Cost}$ accurately quantifies the dynamic error characteristics and shows remarkable scalability. Second, we propose a noise-aware CNOT routing algorithm, NAPermRowCol, by adapting the leading Steiner-tree-based connectivity-aware CNOT synthesis algorithms. A weighted edge is used to encode a CNOT gate error rate and $\textsf{Cost}$-instructed heuristics are applied to each reduction step. NAPermRowCol does not use ancillary qubits and is not restricted to certain initial qubit maps. Compared with algorithms that are noise-agnostic, it improves the fidelity of a synthesized CNOT circuit across varied NISQ hardware. Depending on the benchmark circuit and the IBM backend selected, it lowers the synthesized CNOT count up to $56.95\%$ compared to ROWCOL and up to $21.62\%$ compared to PermRowCol. It reduces the synthesis $\textsf{Cost}$ up to $25.71\%$ compared to ROWCOL and up to $9.12\%$ compared to PermRowCol. Our method can be extended to route a more general quantum circuit, giving a powerful new tool for compiling on NISQ devices.

==> graphics/bipartite_graph_2.tikz <==
\begin{tikzpicture}[tikzfig]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, label={left:$0$}] (0) at (-7.5, 1.25) {};
		\node [style=none] (1) at (-5, 1.25) {};
		\node [style=none] (2) at (0, 1.25) {};
		\node [style=none, label={right:$0' = 0 \oplus 2$}] (3) at (4, 1.25) {$\bullet$};
		\node [style=none, label={left:$1$}] (4) at (-7.5, -2) {$\bullet$};
		\node [style=none] (5) at (-5, -2) {};
		\node [style=none] (6) at (0, -2) {};
		\node [style=none, label={right:$1'=0 \oplus 3$}] (7) at (4, -2) {$\bullet$};
		\node [style=none, label={left:$2$}] (8) at (-7.5, -5) {$\bullet$};
		\node [style=none] (9) at (-5, -5) {};
		\node [style=none] (10) at (0, -5) {};
		\node [style=none, label={right:$2'=0 \oplus 1$}] (11) at (4, -5) {$\bullet$};
		\node [style=none, label={left:$3$}] (12) at (-7.5, -7.75) {$\bullet$};
		\node [style=none] (13) at (-5, -7.75) {};
		\node [style=none] (14) at (0, -7.75) {};
		\node [style=none, label={right:$3'=1 \oplus 2 \oplus 3$}] (15) at (4, -7.75) {$\bullet$};
		\node [style=none] (18) at (-9, 2.25) {};
		\node [style=none] (19) at (-6.75, 2.25) {};
		\node [style=none] (20) at (-9, -8.5) {};
		\node [style=none] (21) at (-6.75, -8.5) {};
		\node [style=none] (22) at (-7.5, 1.25) {$\bullet$};
		\node [style=none] (23) at (2.5, 2.25) {};
		\node [style=none] (24) at (13.5, 2) {};
		\node [style=none] (26) at (13.5, -8.75) {};
		\node [style=none] (27) at (2.5, -8.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=violet box, bend right] (18.center) to (20.center);
		\draw [style=violet box, bend right=45, looseness=1.25] (20.center) to (21.center);
		\draw [style=violet box] (21.center) to (19.center);
		\draw [style=violet box, bend left=330] (19.center) to (18.center);
		\draw [style=pink box] (23.center) to (27.center);
		\draw [style=pink box, bend left=15] (23.center) to (24.center);
		\draw [style=pink box, bend left] (24.center) to (26.center);
		\draw [style=pink box, bend left=15] (26.center) to (27.center);
		\draw [style=edge] (2.center) to (3.center);
		\draw [style=edge] (6.center) to (7.center);
		\draw [style=edge] (10.center) to (11.center);
		\draw [style=edge] (14.center) to (15.center);
		\draw [style=dark blue edge] (22.center) to (1.center);
		\draw [style=dark blue edge] (1.center) to (2.center);
		\draw [style=dark blue edge] (1.center) to (6.center);
		\draw [style=dark blue edge] (1.center) to (10.center);
		\draw [style=new edge style 1] (5.center) to (10.center);
		\draw [style=new edge style 1] (4.center) to (5.center);
		\draw [style=new edge style 1] (5.center) to (14.center);
		\draw [style=dark orange] (9.center) to (2.center);
		\draw [style=dark orange] (9.center) to (14.center);
		\draw [style=dark orange] (8.center) to (9.center);
		\draw [style=darg gray] (13.center) to (6.center);
		\draw [style=darg gray] (13.center) to (14.center);
		\draw [style=darg gray] (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> graphics/graphs/steinerexample1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 0] (0) at (0.5, 2.5) {$\scriptsize 0$};
		\node [style=new style 0] (1) at (4, 2.5) {$\scriptsize 1$};
		\node [style=new style 0] (2) at (7.5, 2.5) {$\scriptsize 2$};
		\node [style=new style 0] (3) at (0.5, -0.75) {$\scriptsize 3$};
		\node [style=new style 0] (4) at (4, -0.75) {$\scriptsize 4$};
		\node [style=new style 0] (5) at (7.5, -0.75) {$\scriptsize 5$};
		\node [style=none] (6) at (4, -2.25) {(i)};
		\node [style=new style 0] (7) at (0.5, -4.75) {$\scriptsize 0$};
		\node [style=new style 0] (8) at (4, -4.75) {$\scriptsize 1$};
		\node [style=new style 0] (9) at (7.5, -4.75) {$\scriptsize 2$};
		\node [style=new style 0] (10) at (0.5, -8) {$\scriptsize 3$};
		\node [style=new style 0] (11) at (4, -8) {$\scriptsize 4$};
		\node [style=new style 0] (12) at (7.5, -8) {$\scriptsize 5$};
		\node [style=none] (13) at (4, -9.5) {(ii)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (1);
		\draw (1) to (2);
		\draw (2) to (5);
		\draw (5) to (4);
		\draw (4) to (3);
		\draw (1) to (4);
		\draw (7) to (10);
		\draw (7) to (8);
		\draw (8) to (9);
		\draw (9) to (12);
		\draw (12) to (11);
		\draw (11) to (10);
		\draw (8) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> zx.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{green}=[fill={rgb,255: red,216; green,248; blue,216}, draw=black, shape=circle]
\tikzstyle{red}=[fill={rgb,255: red,232; green,165; blue,165}, draw=black, shape=circle]
\tikzstyle{rec}=[fill=white, draw=black, shape=rectangle, minimum width=0.6cm, minimum height=0.6cm]
\tikzstyle{green (text)}=[fill={rgb,255: red,216; green,248; blue,216}, draw=black, shape=circle, inner sep=0pt, minimum size=0.35cm]
\tikzstyle{red (text)}=[fill={rgb,255: red,232; green,165; blue,165}, draw=black, shape=circle, inner sep=0pt, minimum size=0.35cm]
\tikzstyle{h gate}=[fill={rgb,255: red,255; green,255; blue,130}, draw=black, shape=rectangle]
\tikzstyle{rec large}=[fill=white, draw=black, shape=rectangle, minimum width=0.75cm, minimum height=1.5cm]
\tikzstyle{green small}=[green, tikzit fill={rgb,255: red,101; green,226; blue,88}, minimum size=2mm, inner sep=0pt]
\tikzstyle{red small}=[red, tikzit fill={rgb,255: red,226; green,88; blue,92}, minimum size=2mm, inner sep=0pt]
\tikzstyle{green small (text)}=[green small, shape=rectangle, rounded corners=1.8mm, inner sep=0.7mm, tikzit fill={rgb,255: red,101; green,226; blue,88}, outer sep=-2mm, scale=0.8, minimum size=4.75mm]
\tikzstyle{red small (text)}=[{green small (text)}, tikzit fill={rgb,255: red,226; green,88; blue,92}, fill={rgb,255: red,232; green,165; blue,165}, shape=rectangle]
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle, minimum size=2 mm]

% Edge styles
\tikzstyle{edge}=[-]
\tikzstyle{dashh}=[-, densely dashed]
\tikzstyle{blue box}=[-, dashed, draw={rgb,255: red,97; green,172; blue,252}]
\tikzstyle{pink box}=[-, dashed, draw={rgb,255: red,255; green,20; blue,147}]
\tikzstyle{violet box}=[-, dashed, draw={rgb,255: red,170; green,84; blue,240}]
\tikzstyle{dashed not dense}=[-, dashed, draw={rgb,255: red, 255; green, 140; blue, 0}]
\tikzstyle{gray}=[-, draw={rgb,255: red,173; green,104; blue,57}]
\tikzstyle{pink dashed}=[-, draw={rgb,255: red,10; green,130; blue,174}, line width=0.1mm]
\tikzstyle{white}=[-, draw={rgb,255: red,97; green,172; blue,252}, line width=0.25 mm]
\tikzstyle{arrow}=[-, ->=stealth]
\tikzstyle{green line}=[-, draw={rgb,255: red,62; green,202; blue,23}, line width=0.25mm]
\tikzstyle{new edge style 0}=[-, draw={rgb,255: red,244; green,134; blue,0}, line width=0.25 mm]
\tikzstyle{gray line}=[-, draw={rgb,255: red,123; green,123; blue,123}, line width=0.25 mm]
\tikzstyle{dark blue edge}=[-, draw={rgb,255: red,24; green,54; blue,152}, line width=0.25 mm]
\tikzstyle{new edge style 1}=[-, draw={rgb,255: red,5; green,114; blue,41}, line width=0.25 mm]
\tikzstyle{dark orange}=[-, draw={rgb,255: red,189; green,106; blue,32}, line width=0.25 mm]
\tikzstyle{darg gray}=[-, draw={rgb,255: red,82; green,82; blue,82}, line width=0.25 mm]
\tikzstyle{red line}=[-, draw={rgb,255: red,166; green,16; blue,36}, line width=0.25 mm]

